Engaging young minds with particle physics

To give teenagers a new, everyday perspective on STEM topics, we use particle physics as our main topic to engage young students. Our strategy is designed to demystify particle physics, making it more accessible and attractive early in high school. In Germany, students usually decide whether or not to continue their physics education around the age of 15. That's why our project is aimed specifically at students aged 10 to 15 to give them a real insight into particle physics research before they have to make a final decision about continuing physics. Our efforts have focused on creating educational and engaging workshops for young learners. We have reached over 620 students across these age groups through more than 25 events in the last two years. The initial results are promising, indicating that our efforts are successfully igniting a motivation for physics, especially among girls. In this proceeding, we will present our workshops, the methodologies we use and a first evaluation.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

